The Impact of Baryonic Physics on the Structure of Dark Matter Halos: the View from the FIRE Cosmological Simulations

We study the distribution of cold dark matter (CDM) in cosmological simulations from the FIRE (Feedback In Realistic Environments) project, for $M_{\ast}\sim10^{4-11}\,M_{\odot}$ galaxies in $M_{\rm h}\sim10^{9-12}\,M_{\odot}$ halos. FIRE incorporates explicit stellar feedback in the multi-phase ISM, with energetics from stellar population models. We find that stellar feedback, without "fine-tuned" parameters, greatly alleviates small-scale problems in CDM. Feedback causes bursts of star formation and outflows, altering the DM distribution. As a result, the inner slope of the DM halo profile ($\alpha$) shows a strong mass dependence: profiles are shallow at $M_{\rm h}\sim10^{10}-10^{11}\,M_{\odot}$ and steepen at higher/lower masses. The resulting core sizes and slopes are consistent with observations. This is broadly consistent with previous work using simpler feedback schemes, but we find steeper mass dependence of $\alpha$, and relatively late growth of cores. Because the star formation efficiency $M_{\ast}/M_{\rm h}$ is strongly halo mass dependent, a rapid change in $\alpha$ occurs around $M_{\rm h}\sim 10^{10}\,M_{\odot}$ ($M_{\ast}\sim10^{6}-10^{7}\,M_{\odot}$), as sufficient feedback energy becomes available to perturb the DM. Large cores are not established during the period of rapid growth of halos because of ongoing DM mass accumulation. Instead, cores require several bursts of star formation after the rapid buildup has completed. Stellar feedback dramatically reduces circular velocities in the inner kpc of massive dwarfs; this could be sufficient to explain the "Too Big To Fail" problem without invoking non-standard DM. Finally, feedback and baryonic contraction in Milky Way-mass halos produce DM profiles slightly shallower than the Navarro-Frenk-White profile, consistent with the normalization of the observed Tully-Fisher relation.

==> readme.txt <==
This archive was submitted by:

Tsang Keung Chan
Department of Physics and CASS,
University of California at San Diego,
9500 Gilman Drive,
La Jolla, CA 92093


e-mail: tkc004@physics.ucsd.edu
phone: +1 858 405 5690

The archive contains the LaTex file and the figures acompanying the paper 
with title:

"The Impact of Baryonic Physics on the Structure of Dark Matter Halos"

Filenames:

readme.txt                              (this file)
ms_tk_dm.pdf		       		(Pdf version of the paper)
ms_tk_dm.tex                   		(LaTeX file)
ms_tk_dm.bbl                   		(Bibliography file)
mn-jour.bib		       		(Bibliography file)
mntitle.bib		       		(Bibliography file)
mybib.bib		       		(Main Bibliography file)
mn2e.cls		       		(Latex Class file)
mn2e.bst                       		(Latex bst file)
ave_timealpha_all_conr.pdf              (figure)
avelogtimealpha.pdf			(figure)
avetimealpha5.pdf			(figure)
B1DMdensity_r_rvir_nobc.pdf		(figure)
B1vrot.pdf			        (figure)
logtimealpha_all_conr.pdf		(figure)
m09core_radius_iso.pdf		  	(figure)
m09DMdensity_r_rvir_nobc.pdf		(figure)
m10core_radius_iso.pdf		  	(figure)
m10DMdensity_r_rvir_nobc.pdf		(figure)
m11_hhrDMdensity_r_rvir_nobc.pdf	(figure)
m11_hhrvrot.pdf		  		(figure)
m11_hhrcore_radius_iso.pdf		  	(figure)
m12qqDMdensity_r_rvir_nobc.pdf		(figure)
m12vDMdensity_r_rvir_nobc.pdf		(figure)
m12vvrot.pdf		  		(figure)
Mstar_alphaz0_440_p_con.pdf		(figure)
Mstar_Mvir_alphaz0_440_p_con.pdf	(figure)
Mvir_alpha_190_p_con.pdf		(figure)
Mvir_alpha_300.pdf		  	(figure)
Mvir_alpha_300_p_con.pdf		(figure)
Mvir_alpha_440.pdf		        (figure)
Mvir_alpha_440_p_con.pdf		(figure)
relimfig.pdf		  		(figure)
sfr_out.pdf		  		(figure)
tbtf_new.pdf		  		(figure)
tbtfl_new.pdf		  		(figure)
tbtfm_new.pdf		  		(figure)
Tdmden_5.pdf		  		(figure)
tf.pdf		  		  	(figure)
THINGS_440.pdf		  		(figure)
things_rcore.pdf		  	(figure)




Thank You,
Tsang Keung Chan
